Measurement of the charged-particle multiplicity inside jets from $\sqrt{s}=8$ TeV $pp$ collisions with the ATLAS detector

The number of charged particles inside jets is a widely used discriminant for identifying the quark or gluon nature of the initiating parton and is sensitive to both the perturbative and non-perturbative components of fragmentation. This paper presents a measurement of the average number of charged particles with $p_\text{T}>500$ MeV inside high-momentum jets in dijet events using 20.3 fb$^{-1}$ of data recorded with the ATLAS detector in $pp$ collisions at $\sqrt{s}=8$ TeV collisions at the LHC. The jets considered have transverse momenta from 50 GeV up to and beyond 1.5 TeV. The reconstructed charged-particle track multiplicity distribution is unfolded to remove distortions from detector effects and the resulting charged-particle multiplicity is compared to several models. Furthermore, quark and gluon jet fractions are used to extract the average charged-particle multiplicity for quark and gluon jets separately.

==> Metadata.txt <==
Measurement of the charged-particle multiplicity inside jets from $\sqrt{s}=8$ TeV $pp$ collisions with the ATLAS detector

Abstract:

The number of charged particles inside jets is a widely used discriminant for identifying the quark or gluon nature of the initiating parton and is sensitive to both the perturbative and non-perturbative components of fragmentation.  This paper presents a measurement of the average number of charged particles with $p_T>500$ MeV inside high-momentum jets in dijet events using 20.3 fb$^{-1}$ of data recorded with the ATLAS detector in $pp$ collisions at $\sqrt{s}=8$ TeV collisions at the LHC.  The jets considered have transverse momenta from 50 GeV up to and beyond 1.5 TeV.  The reconstructed charged-particle track multiplicity distribution is unfolded to remove distortions from detector effects and the resulting charged-particle multiplicity is compared to several models.  Furthermore, quark and gluon jet fractions are used to extract the average charged-particle multiplicity for quark and gluon jets separately. 

PreprintIdNumber: CERN-PH-EP-2016-001

Comment: 17 pages plus author list + cover pages (35 pages total), 5 figures, 2 tables, submitted to EPJC, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2015-12/

PreprintIdNumber: CERN-PH-EP-2016-001

PACS: 12.38.-t, 12.38.Bx, 12.38.Qk, 13.87.-a

